Environmental Dependence of X-Ray Emission From The Least Massive Galaxies

The low-mass end of low-mass galaxies is largely unexplored in AGN studies, but it is essential for extending our understanding of the black hole-galaxy coevolution. We surveyed the 3D-HST catalog and collected a sample of 546 dwarf galaxies with stellar masses log(M$_*$/\(M_\odot\))$<$8.7, residing in the GOODS-South deep field. We then used the unprecedented depth of Chandra available in the GOODS-South field to search for AGN. We carefully investigated the factors that could play roles in the AGN detectability, such as Chandra's point-spread function and the redshift- and off-axis-dependent detection limits. We identified 16 X-ray sources that are likely associated with AGN activity. Next, we evaluated the environment density of each galaxy by computing tidal indices. We uncovered a dramatic impact of the environment on AGN triggering as dwarfs from high-density environments showed an AGN fraction of 22.5\%, while the median stellar mass of this subset of dwarfs is only log(M$_*$/\(M_\odot\))=8.1. In contrast, the low-density environment dwarfs showed an AGN fraction of only 1.4\%, in line with typically reported values from the literature. This highlights the fact that massive central black holes are ubiquitous even at the lowest mass scales and demonstrates the importance of the environment in triggering black hole accretion, as well as the necessity for deep X-ray data and proper evaluation of the X-ray data quality. Alternatively, even if the detected X-ray sources are related to stellar mass accretors rather than AGN, the environmental dependence persists, signaling the impact of the environment on galaxy evolution and star formation processes at the lowest mass scales. Additionally, we stacked the X-ray images of non-detected galaxies from high- and low-density environments, revealing similar trends.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
